The GMRT archive atomic gas survey -- I. Survey definition, methodology, and initial results from the pilot sample

Interferometric observations of HI in galaxies played a pivotal role in studies of nearby galaxies. Compared to single-dish observation, it provides resolved distribution of gas in galaxies with unprecedented resolution. Several extensive HI surveys of nearby galaxies have been performed in the past; however, most of them consist of less than 100 galaxies due to individual efforts. On the other hand, present-day archives of the radio telescopes include data for at least several hundred galaxies. To utilize these data sets to their full potential, we construct a sample including all galaxies observed by the Giant Meter wave Radio Telescope (GMRT) in HI. This results in a total of 515 galaxies, the largest sample to date. We intend to analyze all the data uniformly and carry out different exciting science. As a pilot project, we analyze data from 11 galaxies and present the data products in this paper. We further investigate the neutral ISM in these galaxies and extract cold and warm phases using a multi-Gaussian decomposition method. This pilot project assures the quality of the data, which will enable us to perform critical science investigations using the full sample.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
